Data-driven input reconstruction and experimental validation

This paper addresses a data-driven input reconstruction problem based on Willems' Fundamental Lemma in which unknown input estimators (UIEs) are constructed directly from historical I/O data. Given only output measurements, the inputs are estimated by the UIE, which is shown to asymptotically converge to the true input without knowing the initial conditions. Both open-loop and closed-loop UIEs are developed based on Lyapunov conditions and the Luenberger-observer-type feedback, whose convergence properties are studied. An experimental study is presented demonstrating the efficacy of the closed-loop UIE for estimating the occupancy of a building on the EPFL campus via measured carbon dioxide levels.

==> image/exp.dat <==
t,u,u_Luen,u_LR,u_GR
1,0,0,0,0
2,0,0,0,0
3,0,0,0,0
4,0,0,0,0
5,0,0,0,0
6,0,0,0,0
7,0,0,0,0
8,0,0,0,0
9,0,0,0,0
10,0,0,0,0
11,0,0,0,0
12,0,0,0,0
13,0,0,0,0
14,0,0,0,0
15,0,0,0,0
16,0,0,0,0
17,0,0,0,0
18,0,0,0,0
19,0,0,0,0
20,0,0,0,0
21,0,0,0,0
22,0,0,0,0
23,0,0,0,0
24,0,0,0,0
25,0,0,0,0
26,0,0,0,0
27,0,0,0,0
28,0,0,0,0
29,0,0,0,0
30,0,0,0,0
31,0,0,0,0
32,0,0,0,0
33,30,2.9081744105188,4.20180274093965,0.952668910309569
34,33,11.2655807519983,11.3700449235433,25.6040257559592
35,33,15.8453501170287,23.6586936517771,16.7099263465841
36,33,20.2732926244324,23.3918457151066,22.8208971878973
37,33,20.8460991327552,27.3240148324403,30.3599394819595
38,33,23.6920778655035,22.9149673590897,26.3354446769359
39,34,22.9667098574713,25.3765539468477,28.876981746954
40,34,21.1422648168648,20.2647780462182,24.5243076113893
41,34,20.0286262439317,19.7743903834282,23.7820398779895
42,28,27.760151356221,20.1924088405718,23.862513807128
43,29,30.5261207221643,21.4563708858422,24.8523269428561
44,30,32.5592750730306,21.0483512818252,24.8407918620409
45,30,26.12029801203,21.8897873109484,28.7540781096221
46,29,26.8395532463953,18.8333483657311,29.0319731543202
47,29,25.7843634747539,15.4400960537513,24.995879834795
48,17,25.740939560808,15.224824924926,22.2970299315792
49,9,21.545159478553,15.3488406812513,23.159156309744
50,2,20.9584745746772,13.3794454893374,16.6986458149767
51,1,18.2295194571646,10.7124207524633,15.0091453138017
52,0,17.4381026858733,10.5692539926369,22.8245550492009
53,7,16.0224812230578,7.00374792519319,10.0332608452717
54,13,19.9202078958091,11.8285782983974,7.79625683533313
55,15,21.3945702370062,16.6450705219899,20.5127150601132
56,15,21.0647610126695,16.5595793745242,19.4469440841214
57,15,22.0444354724692,16.1217585549212,20.5318882749331
58,16,23.8475638981727,21.3964656096434,28.5905464469233
59,16,22.0492107571751,19.7589951676642,22.2521024230527
60,17,22.9760603796387,14.9999254144077,15.7830715462117
61,17,20.1524705084019,18.7902520847006,27.6870591566421
62,17,19.0018713695953,10.3323793274319,3.29597616386983
63,17,18.6107980242232,12.992426015403,17.6258462558152
64,18,19.1776173748583,12.8471016198386,19.5657235936697
65,17,18.4993041210685,14.1842135858029,18.9089766127133
66,6,15.8487646523807,12.1608608998504,14.1663464064779
67,6,13.8699444172236,11.1049668777954,22.2810167692172
68,6,8.88724565755704,9.69807201967262,29.0519646863194
69,6,8.17675271632819,0.387358744749357,5.59440950438105
70,6,8.04085136183112,8.17925668863261,8.14639304084796
71,5,8.59399020186869,8.00854984719346,9.91849786731225
72,5,8.21303455818651,9.94159263899632,9.92544653248729
73,5,8.95304754801969,9.24429428835784,9.96312710064341
74,0,7.11070822187328,9.61197925048406,10.5440339470644
75,0,6.05099942876024,7.82817724395393,4.59124668407955
76,0,5.66455250699397,7.08851389604493,1.13568136107623
77,0,0,0,0
78,0,0,0,0
79,0,0,0,0
80,0,0,0,0
81,0,0,0,0
82,0,0,0,0
83,0,0,0,0
84,0,0,0,0
85,0,0,0,0
86,0,0,0,0
87,0,0,0,0
88,0,0,0,0
89,0,0,0,0
90,0,0,0,0
91,0,0,0,0
92,0,0,0,0
93,0,0,0,0
94,0,0,0,0
95,0,0,0,0
96,0,0,0,0
97,0,0,0,0
98,0,0,0,0
99,0,0,0,0
100,0,0,0,0
101,0,0,0,0
102,0,0,0,0
103,0,0,0,0
104,0,0,0,0
105,0,0,0,0
106,0,0,0,0
107,0,0,0,0
108,0,0,0,0
109,0,0,0,0
110,0,0,0,0
111,0,0,0,0
112,0,0,0,0
113,0,0,0,0
114,0,0,0,0
115,0,0,0,0
116,0,0,0,0
117,0,0,0,0
118,0,0,0,0
119,0,0,0,0
120,0,0,0,0
121,0,0,0,0
122,0,0,0,0
123,0,0,0,0
124,0,0,0,0
125,0,0,0,0
126,0,0,0,0
127,0,0,0,0
128,0,0,0,0
129,25,10.4685410931302,5.0878224980466,3.73345418484129
130,29,19.7063274749258,23.5774249738651,30.0337423804833
131,29,24.3802456263726,27.6802698256073,28.658108063968
132,29,26.1697510172347,29.9461842674385,32.2945298831812
133,29,26.6539971416565,33.6046877482528,35.5700335542517
134,29,30.2336168317903,28.1347359246976,30.5400624521967
135,30,32.5437895436773,25.3986627726892,35.5203555182158
136,30,32.1087510475109,23.8673984237803,29.1973451009836
137,30,28.3001818372208,21.8215172155653,27.6036458348447
138,48,33.3310873217072,23.3886374091977,30.6106057269119
139,49,36.9749650152147,28.869546884401,25.7426537034125
140,49,40.4890467385822,31.3303625705134,33.3686614957426
141,48,36.7863846926065,38.6700797027125,47.2318276463394
142,47,33.6288611762892,30.0421947238492,35.265906482227
143,39,33.0079949555061,20.8470019735669,23.0319648974288
144,29,31.3293206082828,33.8861287134945,35.0635124234875
145,16,25.2492905315952,18.2803028258052,19.9222962047058
146,10,25.0627044443199,17.7037392119257,21.7387726596499
147,1,23.1375834213695,13.91368748358,15.4330194839216
148,0,19.0140323258926,13.5992931841357,16.8507394022349
149,1,17.0361707064471,9.62681059704602,1.38015882246205
150,19,21.2761932432887,11.5288573585805,1.04393939119309
151,20,21.3091383768704,22.9148944161809,24.6830733930389
152,20,18.9766197965897,17.7836417442308,20.773238408224
153,20,14.5284507108175,14.0184423167133,15.6379596287927
154,20,11.4277873574252,7.80507894449646,12.6132314609478
155,20,7.49140036717605,3.01396627467877,8.86028155865068
156,20,6.62780561327265,-1.13854812874733,3.6946863555534
157,20,5.99307729432962,-1.98348800624463,-0.547179739827719
158,21,5.94988988500408,-0.706411124140776,2.92180413109121
159,21,7.8553263760976,1.28590633840853,4.97470591162056
160,16,11.6947920778867,5.09715288157075,3.9532182977126
161,10,12.2021510089136,7.70144521817543,3.91870927684583
162,1,11.9904951612722,7.7644930578,3.15747767277702
163,1,10.2256094596224,8.11428981846272,3.62477312360129
164,1,10.1654278336939,8.52941220338068,3.66820808749899
165,1,11.7685954882526,8.07509057505074,2.27242358175369
166,1,10.5058513751508,8.40557162251108,2.82755724264033
167,0,11.6867193078096,8.92624785860201,5.47511695894824
168,0,8.16370234990909,8.7185124252505,6.55983251340889
169,0,10.1834517339779,9.44235146012834,8.19303984902555
170,0,8.28339951856375,8.91995419153664,8.11382812055301
171,0,6.20434398931188,8.48541980007721,7.2255661011082
172,0,4.16913584620026,6.86474045091119,4.09436904609258
173,0,0,0,0
174,0,0,0,0
175,0,0,0,0
176,0,0,0,0
177,0,0,0,0
178,0,0,0,0
179,0,0,0,0
180,0,0,0,0
181,0,0,0,0
182,0,0,0,0
183,0,0,0,0
184,0,0,0,0
185,0,0,0,0
186,0,0,0,0
187,0,0,0,0
188,0,0,0,0
189,0,0,0,0
190,0,0,0,0
191,0,0,0,0
192,0,0,0,0
193,0,0,0,0
194,0,0,0,0
195,0,0,0,0
196,0,0,0,0
197,0,0,0,0
198,0,0,0,0
199,0,0,0,0
200,0,0,0,0
201,0,0,0,0
202,0,0,0,0
203,0,0,0,0
204,0,0,0,0
205,0,0,0,0
206,0,0,0,0
207,0,0,0,0
208,0,0,0,0
209,0,0,0,0
210,0,0,0,0
211,0,0,0,0
212,0,0,0,0
213,0,0,0,0
214,0,0,0,0
215,0,0,0,0
216,0,0,0,0
217,0,0,0,0
218,0,0,0,0
219,0,0,0,0
220,0,0,0,0
221,0,0,0,0
222,0,0,0,0
223,0,0,0,0
224,0,0,0,0
225,50,3.33004346439578,7.01763040680508,-5.68882125883705
226,55,11.2079671597035,12.6241197309899,42.5596316861837
227,55,20.8504942408618,29.9528769852646,32.4047798061026
228,55,27.1996511800175,34.6382453674456,33.2896403153916
229,55,30.7282214717786,38.839162890355,38.469198091499
230,57,31.8683107176709,36.0346862024115,37.0156479572765
231,58,31.2478463544025,36.711068703962,39.372730552516
232,58,29.5202293022573,32.0500549115312,48.5395247625179
233,58,26.9931720826565,31.4567600771655,37.9040089834448
234,1,23.8952256021431,26.6702297928478,29.7678015518305
235,1,19.2472965997693,20.9151966159543,26.2642090872616
236,1,16.0678061979207,14.86088238216,20.4014976170204
237,1,12.2475976658834,11.7248650179222,16.3140637782982
238,1,11.6962058126839,9.50476907353194,1.08042991872864
239,1,8.85211115220026,6.47423392878942,-1.72470394935191
240,1,8.70885247473544,3.71003101519105,-8.8284380320945
241,1,8.9842086630483,7.89962381234128,-1.9395831641848
242,1,8.99159601757057,8.98513459070815,-2.22793682558753
243,1,8.87221446896679,5.61665757134064,-14.4512906683793
244,3,9.12237885936626,8.00674082440319,1.72630608430911
245,7,10.7345230189617,7.22147649812648,-0.226300826881436
246,41,23.6849064231609,13.6175063519437,10.549940654325
247,47,30.8657352860998,38.4462319633225,39.269741795329
248,47,35.5722812353684,35.8138762867261,35.0396409342345
249,50,37.650301281956,39.0661556287383,39.3444877418014
250,49,38.9371118533291,43.1792060480289,42.5310378663629
251,55,46.3889939799239,38.8604667425294,38.4570806707899
252,55,42.8795555209477,60.0166606174061,57.0556408867774
253,46,45.6663242381156,37.1675840150395,34.6554792456546
254,40,42.2621186216707,47.24070152892,46.4373894291619
255,36,36.9416239703218,35.3493241297819,34.1237552647257
256,29,31.111182226336,29.484305687292,30.246127677975
257,26,40.9288682344115,20.6612361320211,22.4705062196374
258,20,33.9904245275596,57.2714258538484,54.3474125575784
259,23,29.4801626221235,19.5434309037428,18.0998543894425
260,23,17.377794601674,24.1848999704866,27.114403095123
261,23,9.40324769186845,-2.81491452755218,1.73990426448839
262,22,3.24619264973988,0.466575726385172,7.14570561772285
263,21,3.46078402962533,-1.56064777076567,4.53432980741988
264,21,4.99447535705891,4.05787506571344,9.58902706676571
265,20,8.77069361966649,8.50305328642218,12.4016387298885
266,17,8.92950274708024,10.5978277853823,5.82126145153339
267,13,11.8060621317118,13.3457577540172,1.34955810864669
268,13,12.5232591466687,15.7733460637354,4.33737571716107
269,0,0,0,0
270,0,0,0,0
271,0,0,0,0
272,0,0,0,0
273,0,0,0,0
274,0,0,0,0
275,0,0,0,0
276,0,0,0,0
277,0,0,0,0
278,0,0,0,0
279,0,0,0,0
280,0,0,0,0
281,0,0,0,0
282,0,0,0,0
283,0,0,0,0
284,0,0,0,0
285,0,0,0,0
286,0,0,0,0
287,0,0,0,0
288,0,0,0,0
289,0,0,0,0
290,0,0,0,0
291,0,0,0,0
292,0,0,0,0
293,0,0,0,0
294,0,0,0,0
295,0,0,0,0
296,0,0,0,0
297,0,0,0,0
298,0,0,0,0
299,0,0,0,0
300,0,0,0,0
301,0,0,0,0
302,0,0,0,0
303,0,0,0,0
304,0,0,0,0
305,0,0,0,0
306,0,0,0,0
307,0,0,0,0
308,0,0,0,0
309,0,0,0,0
310,0,0,0,0
311,0,0,0,0
312,0,0,0,0
313,0,0,0,0
314,0,0,0,0
315,0,0,0,0
316,0,0,0,0
317,0,0,0,0
318,0,0,0,0
319,0,0,0,0
320,0,0,0,0
321,0,1.08045286442369,3.92117787808181,-0.0069383583404754
322,0,1.03045163874489,3.89106434297281,0.130813681201694
323,0,1.60685920971504,2.93432823667558,0.455545619179485
324,0,2.15120396302508,3.6093414804581,0.352711217553262
325,0,1.9647118262301,3.24088956620101,0.0993173961963318
326,0,2.42577233393618,2.55546497372658,0.163068473923399
327,1,2.7123029895286,3.62916964761658,-0.0349087915350061
328,1,1.38030780487873,3.50632623926769,0.0611536866325704
329,1,2.21900028105521,2.71026958998782,0.0579433907986218
330,1,2.69508568549135,3.44279096227221,0.0208452328942101
331,1,4.663115182345,4.21496306541694,0.0374902027193098
332,1,4.97233888119269,4.09430990776461,-0.154371047074473
333,1,4.5771572998723,2.75917630848538,0.0452580191209169
334,1,5.8447098396695,2.94103379737303,0.169883298358968
335,1,5.79800781210375,3.44375965625688,-0.0214544515353836
336,0,6.1209697266323,4.4066593541325,0.148798947968116
337,0,4.79596374716922,4.96902233307027,-1.26500908521608
338,1,7.74182356208827,4.82077095647403,-1.48018997271954
339,1,7.48018305884001,4.80128124159324,2.79770936777418
340,1,6.35201478262412,3.65049710791003,6.77538470894479
341,2,4.36941417118842,3.65244536055321,6.69979438976633
342,2,6.77621311991734,3.5965375622896,2.94492784163325
343,3,8.34655941011266,3.64695197791418,1.91340536796228
344,4,10.197741073537,3.76100716640577,1.51930942749211
345,9,9.28409326614094,4.12302486325825,3.03402033994791
346,29,13.5776520018819,6.27384814211328,5.98469184745318
347,35,16.4161964648323,10.0874136132359,21.671825189347
348,35,22.4237715846071,18.3607978412052,33.9851685907872
349,35,28.1119492292113,28.3310651375473,29.6955697317336
350,34,35.4508377681339,31.5165180331515,33.221448354573
351,37,37.4914397598356,47.7956822287187,47.6976777088305
352,37,38.0608497702771,40.580150699606,40.1516829180922
353,37,37.1099363348395,37.5686179763272,38.9981136311775
354,37,34.6571329644088,30.6254239858245,33.1075023299295
355,36,33.142616930304,30.0880844772727,32.4691264432541
356,37,27.0533050776171,24.8299049348479,30.371362497724
357,34,24.7205631292929,23.0074833830048,29.0888332409487
358,21,22.277205710947,18.7811170568998,20.7059087719178
359,10,17.2665796792398,18.2475732210257,12.146334095479
360,10,16.9144590313133,15.4851365383303,12.5353512308764
361,8,14.9552118162174,16.3531771690237,16.9743921638989
362,6,14.8459182277354,17.129333119932,14.8009424277634
363,6,14.0147234903247,16.3380236382602,6.22826916998754
364,0,13.1232412249913,14.7640686671627,4.26378083157722
365,0,0,0,0
366,0,0,0,0
367,0,0,0,0
368,0,0,0,0
369,0,0,0,0
370,0,0,0,0
371,0,0,0,0
372,0,0,0,0
373,0,0,0,0
374,0,0,0,0
375,0,0,0,0
376,0,0,0,0
377,0,0,0,0
378,0,0,0,0
379,0,0,0,0
380,0,0,0,0
381,0,0,0,0
382,0,0,0,0
383,0,0,0,0
384,0,0,0,0
385,0,0,0,0
386,0,0,0,0
387,0,0,0,0
388,0,0,0,0
389,0,0,0,0
390,0,0,0,0
391,0,0,0,0
392,0,0,0,0
393,0,0,0,0
394,0,0,0,0
395,0,0,0,0
396,0,0,0,0
397,0,0,0,0
398,0,0,0,0
399,0,0,0,0
400,0,0,0,0
401,0,0,0,0
402,0,0,0,0
403,0,0,0,0
404,0,0,0,0
405,0,0,0,0
406,0,0,0,0
407,0,0,0,0
408,0,0,0,0
409,0,0,0,0
410,0,0,0,0
411,0,0,0,0
412,0,0,0,0
413,0,0,0,0
414,0,0,0,0
415,0,0,0,0
416,0,0,0,0
417,0,0.667505197253049,7.47239729637773,-4.88315905109915
418,0,-0.541912237808271,5.39245695775536,11.0631093027176
419,0,-0.52873731757702,3.68009798508273,36.3366127267488
420,0,-1.12482503240771,2.97334787724823,14.2714975085654
421,0,-1.1135363884332,1.93823700339462,-3.24640265266377
422,0,-0.241311268336478,2.12294046769161,-1.05977816429685
423,1,0.41825623829367,1.14256866319437,-0.877195026979175
424,1,-0.502805014317754,2.35730543633894,-0.393805721170269
425,1,-1.14067237954324,1.66399659913512,-0.170569257489237
426,1,2.39637446749526,5.49423467698673,0.449608360241504
427,1,2.21088770394495,4.50046558314212,-1.99505705411978
428,1,2.36912998257647,3.3039304331462,-0.160073350600104
429,1,1.41087361609056,5.89259109053485,5.27629275795293
430,1,0.953712095921544,3.46629818522599,3.77401509869684
431,1,-0.596039872148137,3.55814191707765,5.37711195052352
432,1,-2.13343145372408,3.33968069407845,2.78137477595789
433,2,-3.15759371005451,3.19627345296735,3.22325887455596
434,2,3.43357920804644,4.24586987255376,0.943883895920418
435,2,6.57530847058485,4.79285480236642,-0.373466129644488
436,6,10.1781403673089,7.02075102568647,3.04232313900943
437,8,11.4581504963713,10.9578439876341,29.7852878183841
438,24,17.4114527504431,12.2670634445834,24.0439026563938
439,33,24.2613869044298,18.9825212044974,28.9721871182129
440,33,26.2471754850864,23.5591727752784,25.7976519826448
441,33,25.056416238525,23.6828069906358,29.2842412094698
442,36,32.6530602989964,24.8741199420386,29.6776098767031
443,34,31.9172832438522,33.0412634999282,37.8054493759844
444,33,32.4404926884913,26.6889944003084,39.4871196998423
445,31,26.0029425532734,25.5652261212678,31.1827549694484
446,34,20.6424699367739,21.6354129343727,27.5513620747842
447,30,22.0921964262224,19.2664226166052,26.8676966969693
448,25,22.2578184180423,14.6282254200171,19.3985018359559
449,19,20.8052476446134,12.5576024466633,15.2450319514444
450,17,18.316387592542,13.6460828878323,15.2089374794278
451,19,17.561364898319,16.5386399890311,22.0952956351118
452,19,12.4140416205679,15.0210230820553,17.4548932688448
453,19,14.5862388454839,14.1893007482047,17.8058927898478
454,7,10.8520832442416,14.5523784465627,20.0591177991009
455,5,6.51246350065294,14.0241385906551,19.4231693992676
456,2,8.39572757693291,13.3176213988885,14.9434956026959
457,0,6.64708004370789,12.0653981399938,12.1477000759151
458,0,5.81551676439987,9.9110443880372,10.3426945667944
459,0,6.23598838116621,7.70116932297683,5.7886629876094
460,0,3.46149444044589,7.52747729073079,0.221912696959491
461,0,0,0,0
462,0,0,0,0
463,0,0,0,0
464,0,0,0,0
465,0,0,0,0
466,0,0,0,0
467,0,0,0,0
468,0,0,0,0
469,0,0,0,0
470,0,0,0,0
471,0,0,0,0
472,0,0,0,0
473,0,0,0,0
474,0,0,0,0
475,0,0,0,0
476,0,0,0,0
477,0,0,0,0
478,0,0,0,0
479,0,0,0,0
480,0,0,0,0


==> image/sim_D0.dat <==
t,du2_LMI1,du2_LMI2,du2_Luen1,du2_Luen2
0,-0.109410912488653,0.355180217920552,-0.240810388588796,0.877409362099995
1,-0.124717156302498,0.371347997076969,-0.109379859729437,1.38717839046291
2,-0.100715802462501,0.289979935590632,0.00980154754642212,0.485435710504361
3,-0.0748402973957374,0.226476282235649,0.0553707053491292,0.257696125275055
4,-0.0729123382565977,0.212823890444879,0.069169488586465,-0.0375647466717748
5,-0.0457459968494522,0.134462764243015,0.0722829663859111,-0.0766976844304033
6,-0.037996244046037,0.111167297777842,0.0703116761106721,-0.140824156738907
7,-0.0298278458990628,0.0870915120941464,0.0596826978995514,-0.123888339412721
8,-0.022840314217814,0.0674054179864063,0.0502136522487833,-0.126141337997527
9,-0.0186809176539189,0.0547502947465999,0.040745313652736,-0.101269836352264
10,-0.0139191042276823,0.0408486671042939,0.0330691626999571,-0.0899203839058997
11,-0.0109963370613748,0.0322521037265369,0.02631598404915,-0.0706383189458246
12,-0.00859414819249182,0.0251905674500456,0.0209754355033358,-0.0592010325275979
13,-0.00666599098795884,0.0195811973996408,0.016536306204854,-0.0461573020929291
14,-0.00525056185669301,0.0154010578980559,0.0130597770097509,-0.0375473138385964
15,-0.00405597222567255,0.0119006690842053,0.0102433282256831,-0.0292006161197497
16,-0.0031710668545859,0.00930372686045866,0.00804661371426096,-0.0233598595917371
17,-0.00247415779650595,0.00725776574102444,0.00629387401240677,-0.0181563120490096
18,-0.00192643153522293,0.00565355637972953,0.00492894792763576,-0.0143827543769525
19,-0.001505266308236,0.00441621391537028,0.00384953152819545,-0.0111813988182996
20,-0.00117142619147381,0.0034370059894116,0.00300929846784626,-0.00880512088583069
21,-0.000913859086734803,0.00268129681380547,0.00234837792586529,-0.00684863945788372
22,-0.000712657027428065,0.00209086765803729,0.00183386999301494,-0.00537350952828847
23,-0.000555460285256881,0.00162981654000627,0.00143048487177566,-0.00418173731147975
24,-0.000433284726085059,0.00127125254459148,0.00111638321231444,-0.00327356563955694
25,-0.000337697613148641,0.000990814768502782,0.000870619948585172,-0.00254872477087758
26,-0.000263328322773759,0.000772615086113815,0.000679199454921786,-0.00199233995500703
27,-0.00020532355257652,0.000602420155312755,0.000529616034991243,-0.00155177924398014
28,-0.00016007507766691,0.000469669848216503,0.000413078916984055,-0.00121191990961678
29,-0.000124820761147948,0.000366226835742833,0.000322085322265409,-0.000944207039795419
30,-9.73136647770545e-05,0.000285521227904706,0.000251179612467567,-0.000736982924006035
31,-7.587593691602e-05,0.000222622516473869,0.000195843826803127,-0.000574308595597373
32,-5.91602151416293e-05,0.000173577563622573,0.000152717156837845,-0.000448097067534348
33,-4.61255931045734e-05,0.000135334187326086,0.000119071509364854,-0.000349243994517912
34,-3.59642980835573e-05,0.000105520293643746,9.28461921467783e-05,-0.000272426886881227
35,-2.80404759838149e-05,8.2271616839602e-05,7.23905857862306e-05,-0.000212351955233725
36,-2.18629026589312e-05,6.4146447058322e-05,5.64449349940155e-05,-0.000165618370661091
37,-1.70462804426896e-05,5.00142934835657e-05,4.40091059769054e-05,-0.000129107012639899
38,-1.32907129595239e-05,3.89953788455522e-05,3.43144598089484e-05,-0.000100683235712107
39,-1.03626487204522e-05,3.04043277323807e-05,2.67543860954511e-05,-7.84915786642415e-05
40,-8.07960226922866e-06,2.370580237121e-05,2.08604878482177e-05,-6.12069810113358e-05
41,-6.29956999942394e-06,1.84831343632563e-05,1.62645767665115e-05,-4.77181909607216e-05
42,-4.91169933208857e-06,1.44110764552785e-05,1.26814527430241e-05,-3.72085295523572e-05
43,-3.82958674455258e-06,1.12361268223005e-05,9.88753002845177e-06,-2.90093076835696e-05
44,-2.98588365765795e-06,8.76067493793542e-06,7.70924808657369e-06,-2.26195068447899e-05
45,-2.32805470279374e-06,6.8305845335459e-06,6.01078603068572e-06,-1.76354338736751e-05
46,-1.81515547015287e-06,5.32572228770234e-06,4.68655996543887e-06,-1.37506578086755e-05
47,-1.41525419317112e-06,4.15239963963421e-06,3.6540440969679e-06,-1.07209208324854e-05
48,-1.10345579518167e-06,3.23757344150577e-06,2.84902242225771e-06,-8.35918275188252e-06


==> image/sim_D1.dat <==
t,du1_LMI1,du1_LMI2,du1_Luen1,du1_Luen2
0,0.137921920717743,0.0951041276468538,1.29064674675464,1.17275100243474
1,-0.0699768899877822,0.265862164538289,-0.0949121501799091,-0.452756216462413
2,0.0310397463696132,-0.1253724826666,0.235654817614458,-0.0173278789357674
3,-0.00790818281978822,0.00195166430021176,-0.137738137482367,-0.00254506722853964
4,0.00200966969084715,0.0351529878613784,0.0312013668437017,0.00968584275981937
5,0.000140202155183733,-0.00110580805921445,-0.0163104437152066,-0.00588459873368186
6,0.000206863503155796,-0.00413456931828193,0.00663872625927375,-0.00233680348931264
7,-0.000177604345009269,0.00126616958800488,-0.000646541755185859,0.00213499669218166
8,8.2632556006601e-06,0.000524289043927872,0.000312974339230276,-0.000969766551774054
9,1.14130750992203e-05,-0.00029034396135158,0.000146271727822,8.85052297557309e-05
10,-3.2550680302279e-06,-3.70551561799104e-05,-0.000135472078810928,-0.000101162196483595
11,-2.63360560648351e-06,5.35343149335454e-05,8.67684612431141e-05,5.19531780394655e-05
12,1.05530884653149e-06,-3.18349329919698e-06,-3.51511916667491e-05,-3.31619456019894e-05
13,1.83444284262979e-07,-8.20667088685667e-06,2.13435711906018e-05,3.73370984352306e-07
14,-1.8783050959037e-07,1.94312935453134e-06,-6.42011020834943e-06,2.84048774390477e-07
15,-1.2533742932419e-09,1.02097728704731e-06,3.24481909119712e-06,-1.34214634378571e-06
16,3.248031238412e-08,-4.90241768513755e-07,-6.24019832695666e-07,-2.1438346342606e-07
17,-5.67257352201977e-09,-8.26097137363035e-08,2.82425332898129e-07,-3.04311613241737e-07
18,-4.27207735853585e-09,9.46080258579229e-08,5.58831478869593e-08,8.39177556333226e-08
19,1.62129565328684e-09,-2.62379435799626e-09,-6.3626466872968e-09,-1.10472743259683e-07
20,4.25849577823101e-10,-1.50494394723921e-08,3.93080461513762e-08,4.15864354064155e-09
21,-3.41911388090921e-10,3.0042557330745e-09,-9.83628911654932e-09,-1.2375080626903e-08
22,-1.09536824055567e-11,1.95139157610491e-09,1.04660142774549e-08,-1.61514754348779e-09
23,5.76714231925735e-11,-8.26027690692399e-10,-2.00510985592928e-09,-2.87632306861241e-09
24,-8.02613531192264e-12,-1.78359771396686e-10,1.93338239862229e-09,-7.2400374584447e-10
25,-8.09208255958538e-12,1.65858438094801e-10,-1.49480927635892e-10,-2.41307862580697e-10
26,2.70783395706076e-12,8.5309537212197e-13,2.78059575364864e-10,-3.12160963744645e-10
27,8.60644888689421e-13,-2.73203681899759e-11,4.56248372415757e-11,-5.11639619560356e-11
28,-5.97966121063109e-13,4.53206916439797e-12,2.81932255319362e-11,-6.10380357368712e-11
29,-4.14113188185183e-14,3.69859698423625e-12,2.37024844196299e-11,-1.16917031611763e-11
30,1.07996944720412e-13,-1.37539979405688e-12,2.12102557739513e-12,-1.50672807563978e-11
31,-6.21724893790088e-15,-3.69926311805102e-13,6.54232223951112e-12,-3.27382565501466e-12
32,-1.06581410364015e-14,2.88435941797616e-13,3.25517390820096e-13,-2.57771581857469e-12
33,-3.33066907387547e-15,9.10382880192628e-15,1.41353595495275e-12,-1.10023101740353e-12
34,-4.44089209850063e-15,-4.79616346638068e-14,1.6020518245341e-13,-5.22137888481211e-13
35,-2.22044604925031e-15,4.88498130835069e-15,2.54463117244086e-13,-2.63344901441087e-13
36,1.22124532708767e-15,5.55111512312578e-15,6.94999613415348e-14,-1.02362562870439e-13
37,3.5527136788005e-15,-3.99680288865056e-15,4.9293902293357e-14,-6.81676937119846e-14
38,-2.22044604925031e-15,-9.26342336171615e-15,2.17603712826531e-14,-2.66939248483311e-14
39,1.11022302462516e-15,-3.10862446895044e-15,9.54791801177635e-15,-1.59872115546023e-14
40,-8.88178419700125e-16,-1.63757896132211e-15,3.5527136788005e-15,-7.07767178198537e-15
41,3.33066907387547e-15,2.19269047363468e-15,6.66133814775094e-16,-1.94289029309402e-15
42,0,1.85962356624714e-15,-7.7715611723761e-16,-8.60422844084496e-16
43,-8.88178419700125e-16,2.22044604925031e-16,3.33066907387547e-15,1.55431223447522e-15
44,-3.5527136788005e-15,-3.88578058618805e-15,-1.99840144432528e-15,0
45,1.33226762955019e-15,-2.66453525910038e-15,-4.44089209850063e-16,-3.5527136788005e-15
46,-4.13558076672871e-15,-4.44089209850063e-15,-2.55351295663786e-15,6.66133814775094e-16
47,8.88178419700125e-16,-3.99680288865056e-15,8.88178419700125e-16,-1.99840144432528e-15
48,4.44089209850063e-16,-4.71844785465692e-15,1.99840144432528e-15,-1.49880108324396e-15
49,9.71445146547012e-16,3.5527136788005e-15,2.63677968348475e-16,1.66533453693773e-15


==> image/sim_D1_u1.dat <==
t,u1_r11,u1_r12,u1_p11,u1_p12
-5,-0.760606835653891,-0.403905760464485,-1,-1
-4,0.190800130247069,0.72311243694251,-1,-1
-3,-2.31574942243325,0.337109923045472,-1,-1
-2,-2.72524783060724,0.478555442466247,-1,-1
-1,-4.56023916570046,-3.94638239565867,-1,-1
0,-0.44533817256159,-0.615945798095294,-0.583260093279333,-0.711049925742148
1,-1.49232811078904,-1.2912735651693,-1.42235122080125,-1.55713572970758
2,0.506613731167614,-0.333023107381906,0.475573984798001,-0.207650624715306
3,5.58628532115525,3.18513049988091,5.59419350397503,3.1831788355807
4,-1.53963593732594,-0.345721279487044,-1.54164560701679,-0.380874267348423
5,-3.96315748347969,0.664868495967659,-3.96329768563488,0.665974304026873
6,-0.715585791423981,-0.548960617516233,-0.715792654927137,-0.544826048197951
7,0.167280837858162,-0.0609651156855125,0.167458442203171,-0.0622312852735174
8,-2.94182045124145,-1.90510765692054,-2.94182871449705,-1.90563194596447
9,-3.09827750746983,0.477621217386079,-3.09828892054493,0.47791156134743
10,-4.16896652247957,-0.734327368629955,-4.16896326741154,-0.734290313473775
11,-2.70394800356987,-0.444246321591442,-2.70394536996427,-0.444299855906375
12,-6.18514465415062,-3.54430893961891,-6.18514570945946,-3.54430575612561
13,-0.246150010571282,2.16581172478458,-0.246150194015566,2.16581993145546
14,1.34100359028989,0.729990618737793,1.3410037781204,0.729988675608439
15,2.1735160446011,-0.433507379629214,2.17351604585447,-0.433508400606501
16,0.333449723434328,2.07560704482338,0.333449690954016,2.07560753506515
17,-6.00665124273839,-2.16980937157903,-6.00665123706581,-2.16980928896932
18,-2.43700980186641,1.53543724705008,-2.43700979759433,1.53543715244205
19,-0.370782561783006,-0.00439089711429236,-0.370782563404301,-0.004390894490498
20,-1.75276853690636,-0.508445110621654,-1.75276853733221,-0.508445095572214
21,-2.80590495313415,-0.547930905586768,-2.80590495279224,-0.547930908591024
22,1.46889095842648,-0.194985489016739,1.46889095843743,-0.194985490968131
23,1.25108102769584,0.639869075956287,1.25108102763817,0.639869076782315
24,-0.301062082924642,-1.92831385060094,-0.301062082916616,-1.92831385042258
25,0.405060409153823,2.73227688253006,0.405060409161915,2.7322768823642
26,1.51599299393335,0.600090094197011,1.51599299393065,0.600090094196158
27,-5.2282871911222,-2.81419901840909,-5.22828719112306,-2.81419901838176
28,1.56823486806616,0.203735082505809,1.56823486806676,0.203735082501277
29,-0.799124743632818,-0.485226560752881,-0.799124743632777,-0.48522656075658
30,-0.15921283936551,-0.438345748048681,-0.159212839365618,-0.438345748047305
31,2.94436886039101,3.72224728660191,2.94436886039102,3.72224728660228
32,-2.43369082927117,-1.53072507414902,-2.43369082927116,-1.5307250741493
33,-1.42415748541136,-1.60707780672288,-1.42415748541136,-1.60707780672289
34,-0.839992045286404,-0.923159320366731,-0.8399920452864,-0.923159320366683
35,-1.99939091353958,-3.00660440590015,-1.99939091353958,-3.00660440590015
36,-0.519425401189019,0.260527538730145,-0.51942540118902,0.26052753873014
37,-2.90650176405038,-1.67938582991238,-2.90650176405039,-1.67938582991238
38,-3.33548657324426,0.0499176227898054,-3.33548657324426,0.0499176227898146
39,-1.50121250979657,-1.36369038950433,-1.50121250979657,-1.36369038950432
40,2.71864927320935,0.0678674985160199,2.71864927320935,0.0678674985160216
41,-1.24699314738346,0.239876369756925,-1.24699314738346,0.239876369756923
42,0.75647410672699,-0.23224053256322,0.75647410672699,-0.232240532563222
43,-1.94374671573723,-1.31961381997983,-1.94374671573723,-1.31961381997983
44,-1.6806790523624,0.555138563809299,-1.6806790523624,0.555138563809303
45,-2.63894492035865,-3.79193795207251,-2.63894492035865,-3.79193795207251
46,0.170561742258933,1.4054820029084,0.170561742258937,1.40548200290841
47,-3.33341907962903,-1.41904303790111,-3.33341907962903,-1.41904303790111
48,1.75559709821983,-0.346884508246247,1.75559709821983,-0.346884508246242
49,0.105522948561187,0.687716056000228,0.105522948561187,0.687716056000225

